On the thermal structure of the proto-Super Star Cluster 13 in NGC 253

Using high angular resolution ALMA observations ($0.02^{\prime\prime}\approx0.34$ pc), we study the thermal structure and kinematics of the proto super star cluster $13$ in the central region of NGC253 through their continuum and vibrationally excited HC$_3$N emission from $J=24-23$ and $J=26-25$ lines arising from vibrational states up to $v_4=1$. We have carried 2D-LTE and non-local radiative transfer modelling of the radial profile of the HC$_3$N and continuum emission in concentric rings of $0.1$ pc width. From the 2D-LTE analysis, we found a Super Hot Core (SHC) of $1.5$ pc with very high vibrational temperatures ($>500$ K), and a jump in the radial velocity ($21$ km s$^{-1}$) in the SE-NW direction. From the non-local models, we derive the HC$_3$N column density, H$_2$ density and dust temperature ($T_\text{dust}$) profiles. Our results show that the thermal structure of the SHC is dominated by the greenhouse effect due to the high dust opacity in the IR, leading to an overestimation of the LTE $T_\text{dust}$ and its derived luminosity. The kinematics and $T_\text{dust}$ profile of the SHC suggest that star formation was likely triggered by a cloud-cloud collision. We compare proto-SSC $13$ to other deeply embedded star-forming regions, and discuss the origin of the $L_\text{IR}/M_{\text{H}_2}$ excess above $\sim100$ L$_\odot$ M$_\odot^{-1}$ observed in (U)LIRGs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
